Walk fast but be careful: Understanding Parallel Sampling in Masked Diffusion

In this paper, we use random walks on graphs as a verifiable sandbox for studying parallel sampling strategies in masked diffusion models (MDMs). We train an MDM on random walk samples from a fixed graph. The graph and transition kernel are never shown to the model and serve as latent structure that is both controllable and enables evaluation. The framework provides a validity check for generated walks and a measure of distributional fidelity through the estimated transition kernel. Using simple graphs, we theoretically prove that parallel unmasking via widely used scores such as lowest entropy is not uniformly better than random parallel sampling; even with exact conditional probabilities, performance critically depends on the conditional dependence structure induced by the graph, a phenomenon difficult to isolate in benchmarks like Sudoku. We also develop training-free bisection samplers for MDMs, which take logarithmically many steps in the sequence length and are provably exact for random walks if the learned marginals are exact. Experiments on graph-walk tasks confirm that different parallel samplers perform better on different graph structures. Experiments on pretrained MDMs show that bisection-style samplers provide strong speed-quality tradeoffs on OpenWebText generation and reasoning benchmarks including GSM8K, MBPP, and HumanEval. Together, these results use graph walks to uncover conditional dependence as a key principle of parallel MDM sampling and translate this insight into efficient samplers that transfer to language generation and reasoning.

==> data/figure5/audit.json <==
{
  "samples": 14336,
  "changed_validity": 77,
  "batches": 56,
  "max_decrease_percentage_points": 1.07421875,
  "training": {
    "n": 50000,
    "min_length": 2,
    "max_length": 24,
    "mean_length": 13.04032,
    "all_pass_corrected_evaluator": true
  },
  "graph_sha256": "2ff184d622342bf97d163c98a1cfe85fd5ec679278fd8214381a11947f376c88",
  "train_sha256": "312f91c934828c50586de299dabf4ed18efdd4fb2853142ccf1f6fd4f2d03873",
  "raw_sha256": {
    "raw/divide_half_k1_batch1/results_unconditional_bisection_divide_half_k1/eval_walk_results.json": "792a6341589f4971b75bb93e94e39123476c80744e9809fc7bab20dbc30ae58c",
    "raw/divide_half_k1_batch2/results_unconditional_bisection_divide_half_k1/eval_walk_results.json": "86229fcdd6815bbf7c398995d70f049dfd04c43b08b8e3b009913460202d1ed8",
    "raw/divide_half_k1_batch3/results_unconditional_bisection_divide_half_k1/eval_walk_results.json": "ea41a404caa6d7722a59748794330c0b475f8439aa28850ecbf092c644c8e280",
    "raw/divide_half_k1_batch4/results_unconditional_bisection_divide_half_k1/eval_walk_results.json": "043c94efe5aa0c0f5a1d0f3429169917f0fc6e2c47dd4c2543808d428e7db235",
    "raw/divide_half_k2_batch1/results_unconditional_bisection_divide_half_k2/eval_walk_results.json": "c06507796ff52f3a3d476fc4c92f29f84b8a6fa121933f4d03f7ad87cbff5279",
    "raw/divide_half_k2_batch2/results_unconditional_bisection_divide_half_k2/eval_walk_results.json": "dccbe374f07d9f4d7193a12466178d6c12d259a36730c16d70ab691330534cf8",
    "raw/divide_half_k2_batch3/results_unconditional_bisection_divide_half_k2/eval_walk_results.json": "ac41def29d7bf26dc1dd2e79ac3cd861a8e72441568c7fb80873c69a2da66d6e",
    "raw/divide_half_k2_batch4/results_unconditional_bisection_divide_half_k2/eval_walk_results.json": "db0231e5bfb62be92410dc8da1bbf8c9761143a83dc3da19357fbadb72cde2dc",
    "raw/divide_half_k3_batch1/results_unconditional_bisection_divide_half_k3/eval_walk_results.json": "7c323fee3534a80590af4706fac4531f2f35774f8e30933afaf9de5dd144145f",
    "raw/divide_half_k3_batch2/results_unconditional_bisection_divide_half_k3/eval_walk_results.json": "51aa448ca99e07496f0632f29bcb655dca1543f19cc718cc878489139a98b72c",
    "raw/divide_half_k3_batch3/results_unconditional_bisection_divide_half_k3/eval_walk_results.json": "d718d43a54181a0451f8439ee48bf4285637a30ed402659834f505afb47e6480",
    "raw/divide_half_k3_batch4/results_unconditional_bisection_divide_half_k3/eval_walk_results.json": "28ec81e6b53be3e836ed0b51d844d353eb2af8098edb01a01195d023cfa6b0db",
    "raw/divide_half_k4_batch1/results_unconditional_bisection_divide_half_k4/eval_walk_results.json": "469eaf22550a444deb401bf6d410bc315330b689c60c564d9e6d6428ee47db47",
    "raw/divide_half_k4_batch2/results_unconditional_bisection_divide_half_k4/eval_walk_results.json": "8c2339aef8e4577765803ac488fa3fb48530971058dba1420ef24a3fbf348768",
    "raw/divide_half_k4_batch3/results_unconditional_bisection_divide_half_k4/eval_walk_results.json": "6b4d35eb36d4135025ba9c21eb1f26117d3446bb88f71d359e49147d1739dbdf",
    "raw/divide_half_k4_batch4/results_unconditional_bisection_divide_half_k4/eval_walk_results.json": "f3dd094f5f6a3580503f2dec3da98483d07979c0ce25bafe823d36a9736a71ec",
    "raw/divide_half_k5_batch1/results_unconditional_bisection_divide_half_k5/eval_walk_results.json": "af849e3ff9647bdc8ae1c939493bff798c199b2859bcc7246014a45c3b653b61",
    "raw/divide_half_k5_batch2/results_unconditional_bisection_divide_half_k5/eval_walk_results.json": "acecb16b63f6f4d36e77c32aca0e5627b17cb10443d9bb485de81772fd8a576e",
    "raw/divide_half_k5_batch3/results_unconditional_bisection_divide_half_k5/eval_walk_results.json": "7031964e69ba980abf5e2e57d3024b0c836d7e405cfbe037d015a157abf32bcb",
    "raw/divide_half_k5_batch4/results_unconditional_bisection_divide_half_k5/eval_walk_results.json": "45af7842d6a7823e24f9f6c1382d9e7a7dea26e157e7e4b8939ace1c1d63a285",
    "raw/divide_half_k6_batch1/results_unconditional_bisection_divide_half_k6/eval_walk_results.json": "b165380c99b4ceae9b1de65fe8f636bdeef3c5d0212311cddb66439cec1381c4",
    "raw/divide_half_k6_batch2/results_unconditional_bisection_divide_half_k6/eval_walk_results.json": "e81a8487e08e570e8008063424e52fb54672e5e1f95c4d860f92dd601ae1b2c6",
    "raw/divide_half_k6_batch3/results_unconditional_bisection_divide_half_k6/eval_walk_results.json": "21a90665c1c447b542dc81b141fe49617043d4c858d897f98edddaa73a71494a",
    "raw/divide_half_k6_batch4/results_unconditional_bisection_divide_half_k6/eval_walk_results.json": "2e971a7316c6733e68c4f85e228d45f87235ec4450b67125ce1d671697d35537",
    "raw/entropy_bisection_k1_batch1/results_unconditional_bisection_greedy_entropy_k1_mid50/eval_walk_results.json": "7b9db33ddf7c440c5a3504e86735f2943387bc2fa327300feb332722f42708dd",
    "raw/entropy_bisection_k1_batch2/results_unconditional_bisection_greedy_entropy_k1_mid50/eval_walk_results.json": "edb44c3398f0e0e52cebf6f1cb3b0bf8e4aef6745acd35555c4b7dfb0d54f692",
    "raw/entropy_bisection_k1_batch3/results_unconditional_bisection_greedy_entropy_k1_mid50/eval_walk_results.json": "eacd81d992b4601f462bd7002e04d2e0615be122402338e4a8a5e9883cf1f136",
    "raw/entropy_bisection_k1_batch4/results_unconditional_bisection_greedy_entropy_k1_mid50/eval_walk_results.json": "f8bc419a5b1f1f080727b4f21e82eb4230ea8890a00e734fe2504b24e9389b15",
    "raw/entropy_bisection_k2_batch1/results_unconditional_bisection_greedy_entropy_k2_mid50/eval_walk_results.json": "642f7d62243d5c35bb47f322b0502b0c4fecd0e119df0b78145f8bd8e007d37a",
    "raw/entropy_bisection_k2_batch2/results_unconditional_bisection_greedy_entropy_k2_mid50/eval_walk_results.json": "a35db4c25bbb7d81d72c840be8db8960f6330f00c7e8c38f1e1d3bc4a995a3c0",
    "raw/entropy_bisection_k2_batch3/results_unconditional_bisection_greedy_entropy_k2_mid50/eval_walk_results.json": "3ee6c3b830a497cb5fdae53367db22a9c78b05d199bb05d4e216a962470e33a9",
    "raw/entropy_bisection_k2_batch4/results_unconditional_bisection_greedy_entropy_k2_mid50/eval_walk_results.json": "1d7fa9748e6a6f33bc0fc61102c430de3905ac87ecb3e3fbe7e8c23c26ad3c81",
    "raw/entropy_bisection_k3_batch1/results_unconditional_bisection_greedy_entropy_k3_mid50/eval_walk_results.json": "fc9c52bc29f67422cbc9d7347abd182651575377331b3cb691e93fb688419a95",
    "raw/entropy_bisection_k3_batch2/results_unconditional_bisection_greedy_entropy_k3_mid50/eval_walk_results.json": "dfba15ca996497beb4133a1c1a46bc0facf0f9ec4ffe39676b0a51d673d96880",
    "raw/entropy_bisection_k3_batch3/results_unconditional_bisection_greedy_entropy_k3_mid50/eval_walk_results.json": "7e838d03a11b5bf248fe3e2312b72919c3c65ef8637bed2f753f8247f9e7ce49",
    "raw/entropy_bisection_k3_batch4/results_unconditional_bisection_greedy_entropy_k3_mid50/eval_walk_results.json": "5c002103f53cd1b820ac102a95b28652bc73866033e328ac1267935569f739e3",
    "raw/entropy_bisection_k4_batch1/results_unconditional_bisection_greedy_entropy_k4_mid50/eval_walk_results.json": "2d23751a4930be731c34551b85755c24dbf1f2e86693d53cb06c92e9825f5549",
    "raw/entropy_bisection_k4_batch2/results_unconditional_bisection_greedy_entropy_k4_mid50/eval_walk_results.json": "696b385e118596cc89c0fe626111a996c191c523f0adcd4b626df52cebe1795b",
    "raw/entropy_bisection_k4_batch3/results_unconditional_bisection_greedy_entropy_k4_mid50/eval_walk_results.json": "f20ea7c9f3a1a3ced410960fc4051e52c5d09237746e1d0a6a928de8e90643b4",
    "raw/entropy_bisection_k4_batch4/results_unconditional_bisection_greedy_entropy_k4_mid50/eval_walk_results.json": "09b58e3e9d6c18b2360978c827c2a332ba8161b5460ede2dac36c2b27ebb9779",
    "raw/entropy_bisection_k5_batch1/results_unconditional_bisection_greedy_entropy_k5_mid50/eval_walk_results.json": "2d2d57af4b164496c87d475bc1d4e9879b57bb9523c5f0a538c9825c5425cd91",
    "raw/entropy_bisection_k5_batch2/results_unconditional_bisection_greedy_entropy_k5_mid50/eval_walk_results.json": "0aa9b61bbf335209cc4385dc670ae127a23ad9715781904d680e5e55e8d52018",
    "raw/entropy_bisection_k5_batch3/results_unconditional_bisection_greedy_entropy_k5_mid50/eval_walk_results.json": "81a07d1ecfe59fa375a483aefbc522b8f15e03676a1fb82eb97c5b782272d111",
    "raw/entropy_bisection_k5_batch4/results_unconditional_bisection_greedy_entropy_k5_mid50/eval_walk_results.json": "fc0c8bf8c3f72559ef3eeaf99f505859b5a56c84bd87eeff8a21e833790829a2",
    "raw/entropy_bisection_k6_batch1/results_unconditional_bisection_greedy_entropy_k6_mid50/eval_walk_results.json": "b3c8e0f0a9e03fdfd7daebd730aaf1305cf8b757203d57615e6657463bd08e73",
    "raw/entropy_bisection_k6_batch2/results_unconditional_bisection_greedy_entropy_k6_mid50/eval_walk_results.json": "442180bb3edec04741a9ba296607a8911108b65ec5ac76fc4f7f916ed5340cc8",
    "raw/entropy_bisection_k6_batch3/results_unconditional_bisection_greedy_entropy_k6_mid50/eval_walk_results.json": "dedd35cf323007b1fa05d673873059d50df517808a17f5b82223dcb04405fe95",
    "raw/entropy_bisection_k6_batch4/results_unconditional_bisection_greedy_entropy_k6_mid50/eval_walk_results.json": "37b5fd3716b4dacbb8bc3e811715d23301ba674ea3720e49d259e29e6b8028bf",
    "raw/entropy_one_token_k1_batch1/results_unconditional_greedy_entropy/eval_walk_results.json": "852a5fc4ebe4acf690cc94ea9a5cf3f5a7fab4b11e1629bc04b8c061e8583a19",
    "raw/entropy_one_token_k1_batch2/results_unconditional_greedy_entropy/eval_walk_results.json": "f793d3723903a00bd732afa1a100c4b5fe0f25ac26193d4d0061607709e3f7c9",
    "raw/entropy_one_token_k1_batch3/results_unconditional_greedy_entropy/eval_walk_results.json": "ad5c523b0299b7abe3485d9757fb6d66def6b7c3fd1eba3e3b35218898b4bf4a",
    "raw/entropy_one_token_k1_batch4/results_unconditional_greedy_entropy/eval_walk_results.json": "7be1133b377fded20d9c4027a0b92f9521e050e450704059db572d6e697c09a1",
    "raw/random_one_token_k1_batch1/results_unconditional_random/eval_walk_results.json": "e3468170437be3a44edd30ad7592746dcf98f55db73bdac0be172f5ee65605f3",
    "raw/random_one_token_k1_batch2/results_unconditional_random/eval_walk_results.json": "62efca579a3f1fe955d704984e0915e05a5846006d84772f0d7d801bb8fd83ee",
    "raw/random_one_token_k1_batch3/results_unconditional_random/eval_walk_results.json": "06626b2438f51a588a882e7f33fcc82383474dd2df414ea618380e4e0dcaca55",
    "raw/random_one_token_k1_batch4/results_unconditional_random/eval_walk_results.json": "5d9192cb3e45aaf33d0fdfed44533bb6f3e04d3b85d96f2f95f222834a01b9af"
  }
}


==> data/figure5/batch_metrics.csv <==
method,bisection_k,batch,seed,total_samples,previous_coherence,coherence,num_valid,mean_decoded_length,mean_effective_forward_calls
divide_half,1,1,8211,256,0.61328125,0.61328125,157,6.9296875,5
divide_half,1,2,8212,256,0.64453125,0.640625,164,6.5625,5
divide_half,1,3,8213,256,0.59375,0.59375,152,6.6875,5
divide_half,1,4,8214,256,0.5859375,0.5859375,150,6.359375,5
divide_half,2,1,8221,256,0.59375,0.578125,148,6.91015625,8
divide_half,2,2,8222,256,0.6328125,0.6171875,158,6.98046875,8
divide_half,2,3,8223,256,0.609375,0.60546875,155,7.078125,8
divide_half,2,4,8224,256,0.64453125,0.64453125,165,6.69921875,8
divide_half,3,1,8231,256,0.63671875,0.6328125,162,6.75390625,11
divide_half,3,2,8232,256,0.68359375,0.68359375,175,6.29296875,11
divide_half,3,3,8233,256,0.6328125,0.625,160,7.05859375,11
divide_half,3,4,8234,256,0.62109375,0.61328125,157,7.3984375,11
divide_half,4,1,8241,256,0.671875,0.6640625,170,6.98828125,13
divide_half,4,2,8242,256,0.69140625,0.6796875,174,6.5234375,13
divide_half,4,3,8243,256,0.63671875,0.6328125,162,7.0859375,13
divide_half,4,4,8244,256,0.66796875,0.66015625,169,6.609375,13
divide_half,5,1,8251,256,0.65234375,0.6484375,166,7.19921875,15
divide_half,5,2,8252,256,0.640625,0.62890625,161,6.671875,15
divide_half,5,3,8253,256,0.65625,0.640625,164,7.03515625,15
divide_half,5,4,8254,256,0.65625,0.64453125,165,6.875,15
divide_half,6,1,8261,256,0.64453125,0.63671875,163,7.3359375,17
divide_half,6,2,8262,256,0.64453125,0.63671875,163,6.71875,17
divide_half,6,3,8263,256,0.6015625,0.59375,152,7.54296875,17
divide_half,6,4,8264,256,0.61328125,0.6015625,154,7.0390625,17
entropy_bisection,1,1,9211,256,0.76171875,0.75390625,193,4.41796875,6.9375
entropy_bisection,1,2,9212,256,0.7578125,0.75,192,4.66796875,6.9375
entropy_bisection,1,3,9213,256,0.78125,0.78125,200,4.47265625,6.91015625
entropy_bisection,1,4,9214,256,0.78515625,0.77734375,199,4.5078125,6.9296875
entropy_bisection,2,1,9221,256,0.80859375,0.8046875,206,4.64453125,10.859375
entropy_bisection,2,2,9222,256,0.80859375,0.80078125,205,4.796875,10.953125
entropy_bisection,2,3,9223,256,0.8203125,0.8203125,210,4.55859375,10.8515625
entropy_bisection,2,4,9224,256,0.78515625,0.78515625,201,4.84765625,10.92578125
entropy_bisection,3,1,9231,256,0.8125,0.80859375,207,5.2734375,12.46484375
entropy_bisection,3,2,9232,256,0.78125,0.77734375,199,5.59375,12.546875
entropy_bisection,3,3,9233,256,0.8359375,0.8359375,214,4.8203125,12.4765625
entropy_bisection,3,4,9234,256,0.80859375,0.8046875,206,4.51171875,12.3984375
entropy_bisection,4,1,9241,256,0.8203125,0.8203125,210,5.1015625,15.19140625
entropy_bisection,4,2,9242,256,0.8046875,0.80078125,205,5.140625,15.2109375
entropy_bisection,4,3,9243,256,0.84765625,0.83984375,215,4.50390625,15.1328125
entropy_bisection,4,4,9244,256,0.8515625,0.84765625,217,4.88671875,15.20703125
entropy_bisection,5,1,9251,256,0.8125,0.8046875,206,4.91796875,15.5234375
entropy_bisection,5,2,9252,256,0.78125,0.77734375,199,5.8203125,15.60546875
entropy_bisection,5,3,9253,256,0.8046875,0.80078125,205,5.16015625,15.5546875
entropy_bisection,5,4,9254,256,0.8359375,0.83203125,213,4.95703125,15.5078125
entropy_bisection,6,1,9261,256,0.86328125,0.859375,220,4.90234375,16.30859375
entropy_bisection,6,2,9262,256,0.8359375,0.83203125,213,5.31640625,16.3515625
entropy_bisection,6,3,9263,256,0.80859375,0.8046875,206,4.86328125,16.328125
entropy_bisection,6,4,9264,256,0.83203125,0.83203125,213,4.93359375,16.27734375
entropy_one_token,1,1,11201,256,0.87890625,0.87890625,225,6.59765625,24
entropy_one_token,1,2,11202,256,0.91796875,0.91796875,235,5.421875,24
entropy_one_token,1,3,11203,256,0.88671875,0.87890625,225,6.6171875,24
entropy_one_token,1,4,11204,256,0.91015625,0.91015625,233,6.19921875,24
random_one_token,1,1,10201,256,0.7578125,0.75390625,193,5.8125,24
random_one_token,1,2,10202,256,0.69921875,0.6875,176,6.86328125,24
random_one_token,1,3,10203,256,0.66796875,0.66015625,169,7.28125,24
random_one_token,1,4,10204,256,0.76171875,0.75390625,193,6.52734375,24


==> data/figure5/summary_metrics.csv <==
method,bisection_k,total_samples,coherence_mean,coherence_sd,previous_coherence_mean,decrease_percentage_points,mean_decoded_length,mean_effective_forward_calls
divide_half,1,1024,0.6083984375,0.024368446969027215,0.609375,0.09765625,6.634765625,5
divide_half,2,1024,0.611328125,0.027529133478992152,0.6201171875,0.87890625,6.9169921875,8
divide_half,3,1024,0.638671875,0.031004898176538172,0.6435546875,0.48828125,6.8759765625,11
divide_half,4,1024,0.6591796875,0.01949867074462492,0.6669921875,0.78125,6.8017578125,13
divide_half,5,1024,0.640625,0.008438464451051902,0.6513671875,1.07421875,6.9453125,15
divide_half,6,1024,0.6171875,0.022777155839239456,0.6259765625,0.87890625,7.1591796875,17
entropy_bisection,1,1024,0.765625,0.01594719884624465,0.771484375,0.5859375,4.5166015625,6.9287109375
entropy_bisection,2,1024,0.802734375,0.014440802742720594,0.8056640625,0.29296875,4.7119140625,10.8974609375
entropy_bisection,3,1024,0.806640625,0.023973896666044228,0.8095703125,0.29296875,5.0498046875,12.4716796875
entropy_bisection,4,1024,0.8271484375,0.021005554433465728,0.8310546875,0.390625,4.908203125,15.185546875
entropy_bisection,5,1024,0.8037109375,0.02241134697663868,0.80859375,0.48828125,5.2138671875,15.5478515625
entropy_bisection,6,1024,0.83203125,0.022326078384742508,0.8349609375,0.29296875,5.00390625,16.31640625
entropy_one_token,1,1024,0.896484375,0.02054652843497331,0.8984375,0.1953125,6.208984375,24
random_one_token,1,1024,0.7138671875,0.04756170180424188,0.7216796875,0.78125,6.62109375,24

